RPRA: Predicting an LLM-Judge for Efficient but Performant Inference

Large language models (LLMs) face a fundamental trade-off between computational efficiency (e.g., number of parameters) and output quality, especially when deployed on computationally limited devices such as phones or laptops. One way to address this challenge is by following the example of humans and have models ask for help when they believe they are incapable of solving a problem on their own; we can overcome this trade-off by allowing smaller models to respond to queries when they believe they can provide good responses, and deferring to larger models when they do not believe they can. To this end, in this paper, we investigate the viability of Predict-Answer/Act (PA) and Reason-Predict-Reason-Answer/Act (RPRA) paradigms where models predict -- prior to responding -- how an LLM judge would score their output. We evaluate three approaches: zero-shot prediction, prediction using an in-context report card, and supervised fine-tuning. Our results show that larger models (particularly reasoning models) perform well when predicting generic LLM judges zero-shot, while smaller models can reliably predict such judges well after being fine-tuned or provided with an in-context report card. Altogether, both approaches can substantially improve the prediction accuracy of smaller models, with report cards and fine-tuning achieving mean improvements of up to 55% and 52% across datasets, respectively. These findings suggest that models can learn to predict their own performance limitations, paving the way for more efficient and self-aware AI systems.

==> assets/prompt_templates/combined_evaluation_template.txt <==
I'll provide you with a user query and {num_responses} AI responses to that query. Please evaluate each response and grade each of them as either great, ok, or bad.

**RESPONDER INSTRUCTIONS**
The AI responders were given these specific instructions to follow when responding to the user query:
{responder_system_prompt}

**EVALUATION RUBRIC**
Here is the rubric you will use to evaluate the AI responses:
{rubric}

You must strictly adhere to the rubric above when evaluating. Base your grades entirely on the criteria specified in the rubric.

**USER QUERY**
The user gave this query: {query}

**HINTS**
The dataset says the following about how to answer the query:
{hints}

**AI RESPONSE**
The AIs responded with these responses:
{responses}

**RESPONSE FORMAT**
You should write an explanation of your evaluation for each model according to each of the criteria in the rubric. If instruction following is in the rubric, then you should look at each of the instructions given and say whether or not they were followed. If the rubric asks about factual knowledge, then you should look at each given fact and say whether or not they were correct. You should then explain what final grade the rubric would assign to the output and why. When you're done giving your justifications, output the token </rationale> and then the final grades for each model---and only the final grades for the models---according to the following JSON format:
{json_format}

Use only these grades in your evaluation: great, ok, bad. Output valid JSON for the final grades only (don't forget the curly braces). Don't forget to output the </rationale> token before the final grades.


==> assets/prompt_templates/contextual_other_model_score_prediction_template.txt <==
You are given a user query and feedback about an arbitrary model's previous performance on similar queries. Use this feedback to predict how well that model would answer this query by estimating what score a judge would give to an answer the model would provide. Do this without attempting to actually answer the query.

**IMPORTANT INSTRUCTIONS**
You must output EXACTLY ONE WORD and NOTHING ELSE. Do NOT attempt to actually answer the query; ONLY output a score prediction.

**MODEL PERFORMANCE FEEDBACK**
Here is feedback from the model's performance on previous queries and datasets:
{model_feedback}

**USER QUERY**
The user gave this query: {query}

**ANALYSIS GUIDANCE**
Consider the following when making your prediction:
- Look for similar query types or domains in the model's feedback
- Identify patterns in the model's strengths and weaknesses from the feedback
- Consider how the current query relates to areas where the model performed well or poorly
- Use the most relevant feedback to inform your prediction about the model's likely performance

**RESPONSE FORMAT**
Your entire response must be ONLY ONE of these three words:
- great
- ok
- bad

Do NOT include any other text, explanation, or answer to the query itself. Do NOT add quotes, punctuation, or any additional characters to your response.


==> assets/prompt_templates/contextual_score_prediction_template.txt <==
You are given a user query and feedback from your previous performance on similar queries. Use this feedback to predict how well you would answer this query by estimating what score a judge would give to an answer you would provide. Do this without attempting to actually answer the query.

**IMPORTANT INSTRUCTIONS**
You must output EXACTLY ONE WORD and NOTHING ELSE. Do NOT attempt to actually answer the query; ONLY output a score prediction.

**PREVIOUS PERFORMANCE FEEDBACK**
Here is feedback from your performance on previous queries and datasets:
{model_feedback}

**USER QUERY**
The user gave this query: {query}

**ANALYSIS GUIDANCE**
Consider the following when making your prediction:
- Look for similar query types or domains in your feedback
- Identify patterns in your strengths and weaknesses from the feedback
- Consider how the current query relates to areas where you performed well or poorly
- Use the most relevant feedback to inform your prediction

**RESPONSE FORMAT**
Your entire response must be ONLY ONE of these three words:
- great
- ok
- bad

Do NOT include any other text, explanation, or answer to the query itself. Do NOT add quotes, punctuation, or any additional characters to your response.


==> assets/prompt_templates/evaluator_system_prompt.txt <==
You are an expert AI evaluator who grades the quality of responses to user queries. Your job is to carefully analyze AI responses and grade each one. You will assign each response one of these grades:
- great: Excellent response that is accurate, helpful, concise, and directly addresses the query
- ok: Adequate response with minor issues in accuracy, helpfulness, or clarity
- bad: Poor response with significant issues in accuracy, helpfulness, or clarity, or severely inadequate response with major errors or completely fails to address the query

Follow the output format specified in the instructions exactly.


==> assets/prompt_templates/independent_evaluation_template.txt <==
I'll provide you with a user query and an AI response to that query. Please evaluate the response and grade it as either great, ok, or bad.

**RESPONDER INSTRUCTIONS**
The AI responder was given these specific instructions to follow when responding to the user query:
{responder_system_prompt}

**EVALUATION RUBRIC**
Here is the rubric you will use to evaluate the AI response:
{rubric}

You must strictly adhere to the rubric above when evaluating. Base your grade entirely on the criteria specified in the rubric.

**USER QUERY**
The user gave this query: {query}

**HINTS**
The dataset says the following about how to answer the query:
{hints}

**AI RESPONSE**
The AI responded with this response: {response}

**RESPONSE FORMAT**
You should write an explanation of your evaluation for the model according to each of the criteria in the rubric. If instruction following is in the rubric, then you should look at each of the instructions given and say whether or not they were followed. If the rubric asks about factual knowledge, then you should look at each given fact and say whether or not they were correct. You should then explain what final grade the rubric would assign to the output and why. When you're done giving your justifications, output the token </rationale> and then the final grade for the model---and only the final grade for the model---according to the following JSON format:
{json_format}

Use only these grades in your evaluation: great, ok, bad. Output valid JSON for the final grade only (don't forget the curly braces). Don't forget to output the </rationale> token before the final grade.


==> assets/prompt_templates/json_correction_template.txt <==
Your output is invalid. You gave the following answer:
{previous_response}

The instructions given to you were:
{instructions}


==> assets/prompt_templates/long_feedback_template.txt <==
You were tested on the AIME 2024 dataset, which features high-level competition mathematics problems from the American Invitational Mathematics Examination that require sophisticated mathematical problem-solving skills and multi-step reasoning to arrive at precise numerical answers. On this dataset, most of your responses were judged to be "{HuggingFaceH4/aime_2024}". This means that your ability to solve competition-level mathematics problems that require sophisticated problem-solving skills and multi-step reasoning is "{HuggingFaceH4/aime_2024}".

You were tested on the LongFact dataset, which presents concept-based queries that demand comprehensive, factual responses on topics like 20th-century events, US foreign policy, accounting principles, and architecture, testing your ability to provide detailed, accurate information across broad knowledge domains. On this dataset, most of your responses were judged to be "{claserken/longfact}". This means that your ability to regurgitate factual trivia is "{claserken/longfact}".

You were tested on the MedQA dataset, which focuses specifically on medical question-answering with free-form multiple-choice questions derived from professional medical board exams, testing clinical knowledge and diagnostic reasoning. On this dataset, most of your responses were judged to be "{bigbio/med_qa}". This means that your ability to diagnose medical conditions is "{bigbio/med_qa}".

You were tested on the MMLU-Pro dataset, which contains challenging undergraduate-level multiple-choice questions across diverse academic disciplines including mathematics, science, history, and humanities, designed to test advanced reasoning and knowledge beyond standard benchmarks. On this dataset, most of your responses were judged to be "{TIGER-Lab/MMLU-Pro}". This means that your ability to answer general undergraduate-level examination questions is "{TIGER-Lab/MMLU-Pro}". You were further scored on different academic subjects within the MMLU-Pro dataset, with the following results:
- Philosophy: {TIGER-Lab/MMLU-Pro/philosophy}
- Mathematics: {TIGER-Lab/MMLU-Pro/math}
- Economics: {TIGER-Lab/MMLU-Pro/economics}
- Engineering: {TIGER-Lab/MMLU-Pro/engineering}
- Physics: {TIGER-Lab/MMLU-Pro/physics}
- Biology: {TIGER-Lab/MMLU-Pro/biology}
- Business: {TIGER-Lab/MMLU-Pro/business}
- History: {TIGER-Lab/MMLU-Pro/history}
- Law: {TIGER-Lab/MMLU-Pro/law}
- Health: {TIGER-Lab/MMLU-Pro/health}
- Chemistry: {TIGER-Lab/MMLU-Pro/chemistry}
- Computer Science: {TIGER-Lab/MMLU-Pro/computer_science}
- Other subjects: {TIGER-Lab/MMLU-Pro/other}
These reflect how your ability to answer undergraduate-level examination questions is affected by the subject.

You were tested on the SciCode dataset, which evaluates scientific computing and programming capabilities through complex problem-solving tasks that require understanding of scientific concepts, mathematical reasoning, and code implementation across various scientific domains. On this dataset, most of your responses were judged to be "{SciCode1/SciCode}". This means that your ability to write source code for scientific work is "{SciCode1/SciCode}".


==> assets/prompt_templates/mischievous_rubric.txt <==
| Criteria | Great | Ok | Bad |
|----------|-------|----|----|
| **Inaccuracy** | Information contains significant factual errors or misleading statements | Information is mostly correct with minor inaccuracies that don't affect the main point | Information is completely correct with no factual errors |
| **Irrelevance** | Fails to address the main query or provides largely irrelevant content | Addresses the query but includes some tangential or less relevant information | Directly addresses the query with focused, on-topic content |
| **Incompleteness** | Provides incomplete answer, missing key information or major aspects | Answers most aspects of the question but may miss minor details | Fully answers all aspects of the question with appropriate depth |
| **Incoherence** | Confusing, poorly structured, difficult to understand, or ends abruptly | Generally clear but may have minor issues with structure or explanation | Clear, well-structured, easy to understand with logical flow, and ends gracefully |
| **Non-compliance** | Fails to follow key instructions or ignores important constraints | Follows most instructions with minor deviations that don't impact quality | Perfectly follows all given instructions and constraints |
| **Malformatting** | Answer is incorrectly formatted or contains any extraneous content not requested | Answer is mostly formatted as requested but contains no extraneous content | Answer is perfectly formatted as requested with no extraneous content |

**Grading Guidelines:**
- **Great**: Meets ALL criteria at the "Great" level
- **Ok**: Meets most criteria at "Great" or "Ok" level, with no "Bad" ratings
- **Bad**: Has one or more criteria rated as "Bad" OR fails to meet minimum standards across multiple criteria


==> assets/prompt_templates/responder_system_prompt.txt <==
You are a helpful AI assistant that answers user queries. You are given a user query and you must answer the query in a helpful and concise manner (1-3 sentences). Responses that are too long are considered to be very bad responses and will be additionally truncated for the user. You must not ask any follow up questions and should assume this is the only question that will be asked. You must not ask for clarification, more information, more context, or more details.


==> assets/prompt_templates/rubric.txt <==
| Criteria | Great | Ok | Bad |
|----------|-------|----|----|
| **Accuracy** | Information is completely correct with no factual errors | Information is mostly correct with minor inaccuracies that don't affect the main point | Information contains significant factual errors or misleading statements |
| **Relevance** | Directly addresses the query with focused, on-topic content | Addresses the query but includes some tangential or less relevant information | Fails to address the main query or provides largely irrelevant content |
| **Completeness** | Fully answers all aspects of the question with appropriate depth | Answers most aspects of the question but may miss minor details | Provides incomplete answer, missing key information or major aspects |
| **Clarity** | Clear, well-structured, easy to understand with logical flow, and ends gracefully | Generally clear but may have minor issues with structure or explanation | Confusing, poorly structured, difficult to understand, or ends abruptly |
| **Instruction Following** | Perfectly follows all given instructions and constraints | Follows most instructions with minor deviations that don't impact quality | Fails to follow key instructions or ignores important constraints |
| **Formatting** | Answer is perfectly formatted as requested with no extraneous content | Answer is mostly formatted as requested but contains no extraneous content | Answer is incorrectly formatted or contains any extraneous content not requested |

**Grading Guidelines:**
- **Great**: Meets ALL criteria at the "Great" level
- **Ok**: Meets most criteria at "Great" or "Ok" level, with no "Bad" ratings
- **Bad**: Has one or more criteria rated as "Bad" OR fails to meet minimum standards across multiple criteria


==> assets/prompt_templates/score_prediction_correction_prompt.txt <==
Your prediction must be exactly one of these three values: 'great', 'ok', or 'bad'. Please provide only one of these values.


==> assets/prompt_templates/short_feedback_template.txt <==
Your ability to solve competition-level mathematics problems that required sophisticated problem-solving skills and multi-step reasoning is "{HuggingFaceH4/aime_2024}". Your ability to regurgitate factual trivia is "{claserken/longfact}". Your ability to diagnose medical conditions is "{bigbio/med_qa}". Your ability to answer general undergraduate-level examination questions is "{TIGER-Lab/MMLU-Pro}". Your ability to write source code for scientific work is "{SciCode1/SciCode}".


==> assets/prompt_templates/zero_shot_score_prediction_template.txt <==
You are given a user query. Predict how well you would answer this query by estimating what score a judge would give to an answer you would provide. Do this without attempting to actually answer the query.

**IMPORTANT INSTRUCTIONS**
You must output EXACTLY ONE WORD and NOTHING ELSE. Do NOT attempt to actually answer the query; ONLY output a score prediction.

**USER QUERY**
The user gave this query: {query}

**RESPONSE FORMAT**
Your entire response must be ONLY ONE of these three words:
- great
- ok
- bad

Do NOT include any other text, explanation, or answer to the query itself. Do NOT add quotes, punctuation, or any additional characters to your response.

